Performance Testing of ChaCha20-Poly1305 for Internet of Things and Industrial Control System Devices

Industrial Control Systems (ICS), and many simple Internet of Things (IoT) devices, commonly communicate using unencrypted or unauthenticated protocols. For ICS this is an historical carryover since the introduction of these systems predated practical lightweight cryptography. As the processing power of small devices has grown exponentially at the same time as new, more efficient encryption algorithms have become available, end device encryption of communication protocols is becoming much more practical, but is still not widely used with ICS protocols such as Modbus and IEC61850 (GOOSE) which have tight requirements for both latency and variance. Newer micro-processors can also present challenges both to measurement and use, since features such as dynamic frequency scaling can significantly impact performance measurements. In this paper, we measured the time cost of adding encryption into the communication cycle of low-cost edge devices using ChaCha20-Poly1305, and show that in the worst case the encryption cycle took less than 7.1 percent of the latency requirements of Goose, and less than 3% for IEC-60834-1 on Raspberry PI 4, and an Intel N95 Mini PC, which is well within the specified latency requirements for these protocols.

==> svg-inkscape/ChaCha20-Poly1305_Encryption_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.3 (0d15f75, 2025-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ChaCha20-Poly1305_Encryption_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{372.06262207bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75756733)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ChaCha20-Poly1305_Encryption_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

